An Importance Sampling Algorithm for the Ising Model with Strong Couplings

We consider the problem of estimating the partition function of the ferromagnetic Ising model in a consistent external magnetic field. The estimation is done via importance sampling in the dual of the Forney factor graph representing the model. Emphasis is on models at low temperature (corresponding to models with strong couplings) and on models with a mixture of strong and weak coupling parameters.

==> Z41.txt <==
S Z
1 2.145393
2 2.146318
3 2.149820
4 2.149705
5 2.149640
6 2.149568
7 2.149506
8 2.149453
9 2.149406
10 2.149364
20 2.149527
30 2.149372
40 2.149257
50 2.149211
60 2.149139
70 2.149088
80 2.149035
90 2.148988
100 2.148950
200 2.150113
300 2.149987
400 2.151815
500 2.152404
600 2.152331
700 2.152269
800 2.152216
900 2.152169
1000 2.152130
2000 2.152198
3000 2.152038
4000 2.151924
5000 2.151888
6000 2.151816
7000 2.151756
8000 2.151704
9000 2.151658
10000 2.151618
20000 2.152049
30000 2.152019
40000 2.151919
50000 2.151939
60000 2.151886
70000 2.151850
80000 2.151870
90000 2.151826
100000 2.151793
200000 2.151679
300000 2.151624
400000 2.151599
500000 2.151593
600000 2.151585
700000 2.151585
800000 2.151800
900000 2.151767
1000000 2.151751


==> Z410.txt <==
S Z
1 2.146381
2 2.151474
3 2.151312
4 2.151197
5 2.151108
6 2.151035
7 2.150973
8 2.150920
9 2.150872
10 2.150830
20 2.150553
30 2.150392
40 2.150330
50 2.150241
60 2.150196
70 2.150142
80 2.150090
90 2.150043
100 2.150007
200 2.150010
300 2.149856
400 2.149757
500 2.149691
600 2.149677
700 2.149789
800 2.149776
900 2.149737
1000 2.149729
2000 2.150882
3000 2.150997
4000 2.150905
5000 2.150834
6000 2.150986
7000 2.150939
8000 2.150896
9000 2.151088
10000 2.151049
20000 2.151431
30000 2.151628
40000 2.151584
50000 2.151508
60000 2.151628
70000 2.151888
80000 2.151840
90000 2.151799
100000 2.151772
200000 2.151714
300000 2.151699
400000 2.151879
500000 2.151851
600000 2.151804
700000 2.151820
800000 2.151799
900000 2.151807
1000000 2.151805


==> Z411.txt <==
S Z
1 2.140245
2 2.148260
3 2.148098
4 2.147983
5 2.147894
6 2.147821
7 2.147760
8 2.147707
9 2.147745
10 2.147703
20 2.148509
30 2.148504
40 2.148781
50 2.148699
60 2.148649
70 2.148633
80 2.148590
90 2.148581
100 2.148737
200 2.149098
300 2.148974
400 2.149770
500 2.149691
600 2.149851
700 2.149824
800 2.150017
900 2.149977
1000 2.149937
2000 2.150146
3000 2.150269
4000 2.150436
5000 2.150476
6000 2.150715
7000 2.150708
8000 2.150977
9000 2.151026
10000 2.150989
20000 2.151365
30000 2.151273
40000 2.151221
50000 2.151182
60000 2.151234
70000 2.151265
80000 2.151221
90000 2.151196
100000 2.151187
200000 2.151424
300000 2.152610
400000 2.152500
500000 2.152438
600000 2.152376
700000 2.152319
800000 2.152293
900000 2.152263
1000000 2.152224


==> Z42.txt <==
S Z
1 2.146837
2 2.146562
3 2.146534
4 2.146420
5 2.146330
6 2.148949
7 2.148887
8 2.148834
9 2.148787
10 2.148745
20 2.150798
30 2.150635
40 2.150522
50 2.150434
60 2.150526
70 2.150465
80 2.150412
90 2.150366
100 2.150324
200 2.150361
300 2.150305
400 2.150196
500 2.150535
600 2.151454
700 2.151392
800 2.151403
900 2.151357
1000 2.151594
2000 2.151554
3000 2.151469
4000 2.151371
5000 2.151301
6000 2.151232
7000 2.151205
8000 2.151157
9000 2.151116
10000 2.151090
20000 2.151289
30000 2.151229
40000 2.151170
50000 2.151285
60000 2.151682
70000 2.151654
80000 2.151608
90000 2.151860
100000 2.151837
200000 2.151952
300000 2.151881
400000 2.151863
500000 2.151803
600000 2.151754
700000 2.151737
800000 2.151744
900000 2.151715
1000000 2.151693


==> Z44.txt <==
S Z
1 2.142414
2 2.148322
3 2.148160
4 2.148046
5 2.147980
6 2.147907
7 2.147846
8 2.147920
9 2.147874
10 2.147832
20 2.147733
30 2.149633
40 2.150865
50 2.150777
60 2.150707
70 2.150645
80 2.150592
90 2.150545
100 2.150504
200 2.150232
300 2.150200
400 2.150456
500 2.150368
600 2.150296
700 2.150560
800 2.150574
900 2.150530
1000 2.150504
2000 2.150306
3000 2.150289
4000 2.150392
5000 2.150374
6000 2.150323
7000 2.150304
8000 2.150726
9000 2.150744
10000 2.150754
20000 2.151043
30000 2.152071
40000 2.151962
50000 2.152194
60000 2.152123
70000 2.152065
80000 2.152026
90000 2.151980
100000 2.151943
200000 2.151870
300000 2.151925
400000 2.151864
500000 2.151841
600000 2.151805
700000 2.151764
800000 2.151870
900000 2.151862
1000000 2.151838


==> Z45.txt <==
S Z
1 2.147213
2 2.147858
3 2.147696
4 2.147581
5 2.147505
6 2.147432
7 2.147370
8 2.147317
9 2.147270
10 2.147242
20 2.149349
30 2.149784
40 2.149679
50 2.149591
60 2.150260
70 2.150199
80 2.150146
90 2.150099
100 2.150059
200 2.149789
300 2.149991
400 2.150140
500 2.150055
600 2.149992
700 2.149940
800 2.149908
900 2.150614
1000 2.150572
2000 2.150522
3000 2.150661
4000 2.150563
5000 2.150576
6000 2.150832
7000 2.150873
8000 2.150907
9000 2.150884
10000 2.150886
20000 2.151557
30000 2.151412
40000 2.151578
50000 2.151522
60000 2.151469
70000 2.151540
80000 2.151500
90000 2.151470
100000 2.151434
200000 2.151826
300000 2.151707
400000 2.151660
500000 2.151676
600000 2.151636
700000 2.151616
800000 2.151590
900000 2.151645
1000000 2.151625


==> Z46.txt <==
S Z
1 2.143884
2 2.144338
3 2.144798
4 2.144720
5 2.147422
6 2.147454
7 2.147393
8 2.147339
9 2.147292
10 2.147250
20 2.147711
30 2.147550
40 2.147894
50 2.147915
60 2.147972
70 2.148722
80 2.148685
90 2.148647
100 2.148613
200 2.149850
300 2.149707
400 2.149652
500 2.149665
600 2.149669
700 2.149613
800 2.149752
900 2.150090
1000 2.150293
2000 2.151582
3000 2.151429
4000 2.151353
5000 2.151573
6000 2.151505
7000 2.151457
8000 2.151865
9000 2.151830
10000 2.151790
20000 2.151703
30000 2.151607
40000 2.151512
50000 2.151466
60000 2.151458
70000 2.151477
80000 2.151519
90000 2.151555
100000 2.151523
200000 2.151530
300000 2.152043
400000 2.151963
500000 2.152103
600000 2.152049
700000 2.151999
800000 2.151997
900000 2.151975
1000000 2.151939


==> Z47.txt <==
S Z
1 2.144549
2 2.144968
3 2.145288
4 2.145357
5 2.145275
6 2.147837
7 2.147775
8 2.147740
9 2.147692
10 2.147775
20 2.152325
30 2.152163
40 2.152048
50 2.151959
60 2.151886
70 2.151824
80 2.151771
90 2.151724
100 2.151682
200 2.151405
300 2.151243
400 2.151130
500 2.151042
600 2.150982
700 2.150921
800 2.150872
900 2.150829
1000 2.150788
2000 2.151566
3000 2.151453
4000 2.151339
5000 2.151260
6000 2.151243
7000 2.151197
8000 2.151172
9000 2.151144
10000 2.151116
20000 2.151338
30000 2.151504
40000 2.151469
50000 2.151410
60000 2.151367
70000 2.151334
80000 2.151459
90000 2.151419
100000 2.151393
200000 2.151428
300000 2.151667
400000 2.151628
500000 2.151770
600000 2.151782
700000 2.151784
800000 2.151991
900000 2.151956
1000000 2.151927


==> Z48.txt <==
S Z
1 2.146681
2 2.146404
3 2.146508
4 2.147100
5 2.147011
6 2.146947
7 2.146885
8 2.146836
9 2.146797
10 2.146757
20 2.147048
30 2.148419
40 2.148424
50 2.148361
60 2.149122
70 2.149123
80 2.149084
90 2.149038
100 2.150089
200 2.150273
300 2.150115
400 2.150003
500 2.150574
600 2.150510
700 2.150457
800 2.150409
900 2.150363
1000 2.150338
2000 2.150956
3000 2.150983
4000 2.150952
5000 2.150893
6000 2.150833
7000 2.150869
8000 2.150819
9000 2.150895
10000 2.151644
20000 2.152036
30000 2.151891
40000 2.151883
50000 2.151801
60000 2.151732
70000 2.152580
80000 2.152530
90000 2.152484
100000 2.152448
200000 2.152284
300000 2.152139
400000 2.152049
500000 2.152021
600000 2.151976
700000 2.152451
800000 2.152446
900000 2.152403
1000000 2.152363


==> Z49.txt <==
S Z
1 2.145817
2 2.145575
3 2.147361
4 2.147246
5 2.149298
6 2.149226
7 2.149164
8 2.149111
9 2.149064
10 2.149021
20 2.148749
30 2.148587
40 2.149243
50 2.149155
60 2.149086
70 2.149894
80 2.149851
90 2.149805
100 2.151395
200 2.151119
300 2.150965
400 2.151097
500 2.151008
600 2.150964
700 2.150986
800 2.150970
900 2.150934
1000 2.152287
2000 2.152016
3000 2.151880
4000 2.151776
5000 2.151688
6000 2.151615
7000 2.151558
8000 2.151511
9000 2.151721
10000 2.151679
20000 2.151483
30000 2.151359
40000 2.151380
50000 2.151389
60000 2.151330
70000 2.151948
80000 2.151961
90000 2.151917
100000 2.151877
200000 2.151923
300000 2.151809
400000 2.151978
500000 2.151914
600000 2.152282
700000 2.152231
800000 2.152186
900000 2.152160
1000000 2.152126


==> Z51.txt <==
S Z
1 2.347661
2 2.350684
3 2.351375
4 2.351260
5 2.351262
6 2.351189
7 2.351128
8 2.351075
9 2.351028
10 2.350990
20 2.350767
30 2.351039
40 2.350963
50 2.350875
60 2.350805
70 2.350805
80 2.350757
90 2.350780
100 2.350743
200 2.351573
300 2.351434
400 2.352302
500 2.352299
600 2.352252
700 2.352222
800 2.352180
900 2.352141
1000 2.352101
2000 2.351917
3000 2.351791
4000 2.351739
5000 2.351714
6000 2.351915
7000 2.351888
8000 2.351855
9000 2.351830
10000 2.351799
20000 2.352009
30000 2.351933
40000 2.351986
50000 2.351946
60000 2.351927
70000 2.351903
80000 2.351896
90000 2.351962
100000 2.351959
200000 2.352023
300000 2.352006
400000 2.352013
500000 2.352013
600000 2.352032
700000 2.352069
800000 2.352050
900000 2.352040
1000000 2.352048


==> Z510.txt <==
S Z
1 2.348828
2 2.348703
3 2.349214
4 2.349100
5 2.349010
6 2.349105
7 2.349242
8 2.349860
9 2.350018
10 2.349976
20 2.349898
30 2.350052
40 2.349986
50 2.350015
60 2.349949
70 2.350296
80 2.350246
90 2.350276
100 2.350266
200 2.350441
300 2.350674
400 2.350748
500 2.350848
600 2.351053
700 2.351010
800 2.351097
900 2.351147
1000 2.351116
2000 2.351945
3000 2.351813
4000 2.352165
5000 2.352097
6000 2.352036
7000 2.351989
8000 2.351963
9000 2.351991
10000 2.351974
20000 2.351819
30000 2.351854
40000 2.351986
50000 2.352063
60000 2.352081
70000 2.352069
80000 2.352038
90000 2.352019
100000 2.352039
200000 2.352115
300000 2.352056
400000 2.352055
500000 2.352080
600000 2.352083
700000 2.352068
800000 2.352061
900000 2.352041
1000000 2.352048


==> Z52.txt <==
S Z
1 2.349367
2 2.350993
3 2.350842
4 2.351227
5 2.351573
6 2.351516
7 2.351455
8 2.351401
9 2.351354
10 2.351312
20 2.351395
30 2.351240
40 2.351275
50 2.351922
60 2.351889
70 2.351828
80 2.351832
90 2.351786
100 2.351854
200 2.351748
300 2.351643
400 2.351916
500 2.351834
600 2.351776
700 2.351723
800 2.351787
900 2.351774
1000 2.351735
2000 2.351611
3000 2.351598
4000 2.351639
5000 2.351797
6000 2.352006
7000 2.351966
8000 2.352048
9000 2.352024
10000 2.352015
20000 2.351970
30000 2.351927
40000 2.351907
50000 2.351928
60000 2.351917
70000 2.351951
80000 2.351929
90000 2.351939
100000 2.351929
200000 2.351972
300000 2.351996
400000 2.351988
500000 2.352074
600000 2.352090
700000 2.352076
800000 2.352057
900000 2.352056
1000000 2.352040


==> Z53.txt <==
S Z
1 2.351114
2 2.350843
3 2.350681
4 2.350735
5 2.350646
6 2.350573
7 2.350511
8 2.351158
9 2.351111
10 2.351069
20 2.350918
30 2.352209
40 2.352098
50 2.352009
60 2.351948
70 2.351887
80 2.351863
90 2.351852
100 2.351817
200 2.351590
300 2.351494
400 2.351429
500 2.351364
600 2.351351
700 2.351301
800 2.351755
900 2.351711
1000 2.351689
2000 2.351524
3000 2.351729
4000 2.351720
5000 2.351696
6000 2.351737
7000 2.351779
8000 2.351771
9000 2.351765
10000 2.351732
20000 2.351677
30000 2.351807
40000 2.351776
50000 2.351907
60000 2.351908
70000 2.351893
80000 2.351887
90000 2.351879
100000 2.351902
200000 2.351926
300000 2.352028
400000 2.352036
500000 2.352013
600000 2.352047
700000 2.352056
800000 2.352048
900000 2.352042
1000000 2.352035


==> Z54.txt <==
S Z
1 2.347617
2 2.347523
3 2.348904
4 2.348791
5 2.349307
6 2.350323
7 2.350330
8 2.350276
9 2.350229
10 2.350188
20 2.350585
30 2.350767
40 2.350742
50 2.350657
60 2.351660
70 2.351603
80 2.351556
90 2.351510
100 2.351490
200 2.351503
300 2.351434
400 2.351624
500 2.351599
600 2.351542
700 2.351537
800 2.351525
900 2.351495
1000 2.351782
2000 2.352815
3000 2.352662
4000 2.352613
5000 2.352534
6000 2.352546
7000 2.352488
8000 2.352440
9000 2.352429
10000 2.352394
20000 2.352805
30000 2.352666
40000 2.352583
50000 2.352506
60000 2.352459
70000 2.352410
80000 2.352374
90000 2.352355
100000 2.352322
200000 2.352173
300000 2.352109
400000 2.352233
500000 2.352189
600000 2.352154
700000 2.352143
800000 2.352113
900000 2.352109
1000000 2.352096


==> Z55.txt <==
S Z
1 2.346227
2 2.349696
3 2.349691
4 2.349580
5 2.349594
6 2.349523
7 2.349573
8 2.349527
9 2.349511
10 2.350308
20 2.350518
30 2.350451
40 2.351721
50 2.351632
60 2.351562
70 2.351503
80 2.351456
90 2.351412
100 2.351588
200 2.351507
300 2.352333
400 2.352220
500 2.352388
600 2.352323
700 2.352273
800 2.352251
900 2.352210
1000 2.352182
2000 2.351928
3000 2.351899
4000 2.351905
5000 2.352322
6000 2.352268
7000 2.352237
8000 2.352188
9000 2.352153
10000 2.352126
20000 2.351960
30000 2.351941
40000 2.351978
50000 2.351955
60000 2.352400
70000 2.352399
80000 2.352361
90000 2.352335
100000 2.352318
200000 2.352199
300000 2.352193
400000 2.352157
500000 2.352135
600000 2.352123
700000 2.352104
800000 2.352099
900000 2.352129
1000000 2.352124


==> Z56.txt <==
S Z
1 2.348376
2 2.352422
3 2.352260
4 2.352170
5 2.352083
6 2.352010
7 2.351948
8 2.351895
9 2.351847
10 2.351805
20 2.351530
30 2.351382
40 2.351339
50 2.351269
60 2.351210
70 2.351163
80 2.351119
90 2.351341
100 2.351313
200 2.351178
300 2.352233
400 2.352134
500 2.352051
600 2.352154
700 2.352095
800 2.352067
900 2.352024
1000 2.351985
2000 2.351797
3000 2.351826
4000 2.351954
5000 2.351932
6000 2.352141
7000 2.352109
8000 2.352099
9000 2.352092
10000 2.352072
20000 2.352045
30000 2.352017
40000 2.351976
50000 2.352011
60000 2.352005
70000 2.352078
80000 2.352084
90000 2.352072
100000 2.352059
200000 2.352108
300000 2.352098
400000 2.352068
500000 2.352132
600000 2.352123
700000 2.352117
800000 2.352100
900000 2.352123
1000000 2.352116


==> Z57.txt <==
S Z
1 2.349577
2 2.349300
3 2.349213
4 2.349127
5 2.349042
6 2.348969
7 2.349448
8 2.349395
9 2.349371
10 2.349331
20 2.353452
30 2.353290
40 2.353178
50 2.353089
60 2.353016
70 2.352954
80 2.352901
90 2.352854
100 2.352813
200 2.352538
300 2.352378
400 2.352265
500 2.352182
600 2.352113
700 2.352071
800 2.352021
900 2.352037
1000 2.351998
2000 2.351783
3000 2.351966
4000 2.351886
5000 2.351858
6000 2.351921
7000 2.351876
8000 2.351849
9000 2.351816
10000 2.351800
20000 2.351785
30000 2.351818
40000 2.351782
50000 2.351772
60000 2.351775
70000 2.351784
80000 2.351803
90000 2.351793
100000 2.351796
200000 2.351889
300000 2.351882
400000 2.351955
500000 2.351999
600000 2.352015
700000 2.352002
800000 2.352108
900000 2.352127
1000000 2.352118


==> Z58.txt <==
S Z
1 2.352956
2 2.352678
3 2.352516
4 2.352401
5 2.352313
6 2.352241
7 2.352179
8 2.352126
9 2.352078
10 2.352036
20 2.351762
30 2.351602
40 2.352211
50 2.352186
60 2.352116
70 2.352054
80 2.352001
90 2.351955
100 2.351913
200 2.351913
300 2.351803
400 2.351762
500 2.351700
600 2.351632
700 2.351585
800 2.351536
900 2.351502
1000 2.351464
2000 2.351946
3000 2.351894
4000 2.352011
5000 2.351958
6000 2.351897
7000 2.351853
8000 2.351854
9000 2.351830
10000 2.351803
20000 2.351961
30000 2.351906
40000 2.351894
50000 2.351884
60000 2.351871
70000 2.351915
80000 2.351910
90000 2.351897
100000 2.351938
200000 2.352036
300000 2.352016
400000 2.352004
500000 2.351998
600000 2.351991
700000 2.351999
800000 2.351994
900000 2.351989
1000000 2.351980


==> Z59.txt <==
S Z
1 2.350330
2 2.350125
3 2.350000
4 2.350168
5 2.350474
6 2.351088
7 2.351227
8 2.351174
9 2.351127
10 2.351086
20 2.351375
30 2.351731
40 2.351616
50 2.351528
60 2.351527
70 2.351472
80 2.351421
90 2.351404
100 2.351536
200 2.351310
300 2.351205
400 2.351193
500 2.351235
600 2.351233
700 2.351394
800 2.351359
900 2.351383
1000 2.351586
2000 2.351474
3000 2.351632
4000 2.351647
5000 2.351739
6000 2.351696
7000 2.351708
8000 2.351693
9000 2.351848
10000 2.351848
20000 2.351822
30000 2.351795
40000 2.351814
50000 2.351971
60000 2.351970
70000 2.351938
80000 2.351981
90000 2.351983
100000 2.351974
200000 2.351984
300000 2.352399
400000 2.352328
500000 2.352280
600000 2.352253
700000 2.352217
800000 2.352203
900000 2.352180
1000000 2.352161


==> Z61.txt <==
S Z
1 2.551223
2 2.550952
3 2.551389
4 2.551275
5 2.551211
6 2.551737
7 2.551687
8 2.551634
9 2.551587
10 2.551556
20 2.551534
30 2.551457
40 2.551545
50 2.551502
60 2.551997
70 2.551945
80 2.551909
90 2.551865
100 2.551830
200 2.551818
300 2.551749
400 2.551693
500 2.551703
600 2.551694
700 2.551665
800 2.551657
900 2.551642
1000 2.551761
2000 2.551711
3000 2.551779
4000 2.551796
5000 2.551788
6000 2.551801
7000 2.551790
8000 2.551823
9000 2.551806
10000 2.551815
20000 2.551853
30000 2.551853
40000 2.551858
50000 2.551916
60000 2.551911
70000 2.551894
80000 2.551899
90000 2.551887
100000 2.551883
200000 2.551862
300000 2.551864
400000 2.551864
500000 2.551865
600000 2.551862
700000 2.551860
800000 2.551861
900000 2.551859
1000000 2.551868


==> Z610.txt <==
S Z
1 2.550719
2 2.550448
3 2.551846
4 2.552037
5 2.551949
6 2.551876
7 2.551817
8 2.551767
9 2.551722
10 2.551680
20 2.551686
30 2.551966
40 2.551867
50 2.551783
60 2.551742
70 2.551701
80 2.551658
90 2.551640
100 2.551767
200 2.551644
300 2.552019
400 2.551926
500 2.551870
600 2.551914
700 2.551994
800 2.551981
900 2.551963
1000 2.551936
2000 2.551836
3000 2.551801
4000 2.552050
5000 2.552021
6000 2.552002
7000 2.551963
8000 2.551945
9000 2.551938
10000 2.551928
20000 2.551893
30000 2.551869
40000 2.551847
50000 2.551846
60000 2.551851
70000 2.551849
80000 2.551855
90000 2.551847
100000 2.551840
200000 2.551839
300000 2.551844
400000 2.551839
500000 2.551840
600000 2.551853
700000 2.551849
800000 2.551847
900000 2.551846
1000000 2.551845


==> Z62.txt <==
S Z
1 2.548799
2 2.549671
3 2.550075
4 2.549961
5 2.549886
6 2.550334
7 2.550672
8 2.550883
9 2.550845
10 2.552378
20 2.552155
30 2.551999
40 2.552169
50 2.552091
60 2.552025
70 2.551986
80 2.551942
90 2.551922
100 2.551884
200 2.552267
300 2.552182
400 2.552085
500 2.552008
600 2.551966
700 2.551935
800 2.551943
900 2.551916
1000 2.551896
2000 2.551799
3000 2.551761
4000 2.551762
5000 2.551772
6000 2.551761
7000 2.551782
8000 2.551795
9000 2.551779
10000 2.551771
20000 2.551817
30000 2.551834
40000 2.551805
50000 2.551815
60000 2.551832
70000 2.551845
80000 2.551845
90000 2.551839
100000 2.551838
200000 2.551845
300000 2.551847
400000 2.551851
500000 2.551847
600000 2.551849
700000 2.551848
800000 2.551855
900000 2.551857
1000000 2.551856


==> Z63.txt <==
S Z
1 2.553594
2 2.553317
3 2.553154
4 2.553039
5 2.552950
6 2.552880
7 2.552819
8 2.552765
9 2.552718
10 2.552676
20 2.552410
30 2.552328
40 2.552231
50 2.552147
60 2.552083
70 2.552026
80 2.551989
90 2.551945
100 2.551961
200 2.551817
300 2.551774
400 2.551729
500 2.551750
600 2.551707
700 2.551707
800 2.551763
900 2.551753
1000 2.551787
2000 2.551742
3000 2.551778
4000 2.551779
5000 2.551802
6000 2.551875
7000 2.551862
8000 2.551852
9000 2.551846
10000 2.551828
20000 2.551842
30000 2.551819
40000 2.551850
50000 2.551832
60000 2.551822
70000 2.551840
80000 2.551859
90000 2.551863
100000 2.551858
200000 2.551868
300000 2.551858
400000 2.551860
500000 2.551859
600000 2.551864
700000 2.551857
800000 2.551855
900000 2.551854
1000000 2.551853


==> Z64.txt <==
S Z
1 2.548251
2 2.548962
3 2.550926
4 2.551860
5 2.551959
6 2.551887
7 2.551825
8 2.551772
9 2.551802
10 2.551759
20 2.551620
30 2.551531
40 2.551534
50 2.551576
60 2.551702
70 2.551666
80 2.551618
90 2.551960
100 2.551957
200 2.552242
300 2.552114
400 2.552409
500 2.552348
600 2.552280
700 2.552226
800 2.552178
900 2.552149
1000 2.552127
2000 2.551955
3000 2.551943
4000 2.551904
5000 2.551884
6000 2.551892
7000 2.551875
8000 2.551883
9000 2.551868
10000 2.551863
20000 2.551931
30000 2.551909
40000 2.551880
50000 2.551867
60000 2.551869
70000 2.552133
80000 2.552103
90000 2.552080
100000 2.552063
200000 2.551970
300000 2.551937
400000 2.551915
500000 2.551918
600000 2.551902
700000 2.551895
800000 2.551887
900000 2.551885
1000000 2.551884


==> Z65.txt <==
S Z
1 2.549820
2 2.553557
3 2.553395
4 2.553280
5 2.553191
6 2.553118
7 2.553056
8 2.553003
9 2.552956
10 2.552914
20 2.552646
30 2.552500
40 2.552389
50 2.552302
60 2.552278
70 2.552225
80 2.552179
90 2.552136
100 2.552157
200 2.551960
300 2.551834
400 2.551819
500 2.551761
600 2.551765
700 2.551722
800 2.551767
900 2.551771
1000 2.551776
2000 2.551815
3000 2.551809
4000 2.551794
5000 2.551808
6000 2.551784
7000 2.551825
8000 2.551815
9000 2.551834
10000 2.551819
20000 2.551829
30000 2.551823
40000 2.551824
50000 2.551823
60000 2.551822
70000 2.551843
80000 2.551845
90000 2.551840
100000 2.551850
200000 2.551852
300000 2.551837
400000 2.551845
500000 2.551855
600000 2.551855
700000 2.551859
800000 2.551862
900000 2.551860
1000000 2.551860


==> Z66.txt <==
S Z
1 2.553247
2 2.552970
3 2.552808
4 2.552693
5 2.552606
6 2.552534
7 2.552475
8 2.552434
9 2.552388
10 2.552352
20 2.552393
30 2.552339
40 2.552242
50 2.552178
60 2.552131
70 2.552086
80 2.552034
90 2.551991
100 2.551951
200 2.551847
300 2.551755
400 2.551811
500 2.551769
600 2.551744
700 2.551802
800 2.551841
900 2.551810
1000 2.551813
2000 2.551946
3000 2.551918
4000 2.551880
5000 2.551862
6000 2.551841
7000 2.551853
8000 2.551878
9000 2.551864
10000 2.551879
20000 2.551894
30000 2.551878
40000 2.551851
50000 2.551846
60000 2.551852
70000 2.551847
80000 2.551840
90000 2.551836
100000 2.551833
200000 2.551850
300000 2.551851
400000 2.551863
500000 2.551861
600000 2.551856
700000 2.551859
800000 2.551860
900000 2.551865
1000000 2.551863


==> Z67.txt <==
S Z
1 2.552362
2 2.552089
3 2.551947
4 2.552499
5 2.552410
6 2.552342
7 2.552281
8 2.552228
9 2.552182
10 2.552140
20 2.552245
30 2.552090
40 2.551999
50 2.552000
60 2.551944
70 2.551959
80 2.551911
90 2.551873
100 2.551931
200 2.551820
300 2.551776
400 2.551777
500 2.551740
600 2.551768
700 2.551770
800 2.551774
900 2.551758
1000 2.551738
2000 2.551698
3000 2.551755
4000 2.551733
5000 2.551738
6000 2.551726
7000 2.551730
8000 2.551730
9000 2.551797
10000 2.551782
20000 2.551859
30000 2.551879
40000 2.551857
50000 2.551851
60000 2.551844
70000 2.551858
80000 2.551851
90000 2.551847
100000 2.551849
200000 2.551846
300000 2.551845
400000 2.551855
500000 2.551849
600000 2.551849
700000 2.551854
800000 2.551856
900000 2.551856
1000000 2.551852


==> Z68.txt <==
S Z
1 2.549547
2 2.549303
3 2.549144
4 2.549122
5 2.550461
6 2.550389
7 2.550328
8 2.550346
9 2.550461
10 2.550422
20 2.550883
30 2.551126
40 2.551278
50 2.551472
60 2.551471
70 2.551498
80 2.551626
90 2.551747
100 2.551733
200 2.551649
300 2.551731
400 2.551659
500 2.552095
600 2.552037
700 2.551989
800 2.552042
900 2.552014
1000 2.552101
2000 2.551956
3000 2.551876
4000 2.551829
5000 2.551792
6000 2.551815
7000 2.551795
8000 2.551789
9000 2.551808
10000 2.551798
20000 2.551823
30000 2.551851
40000 2.551838
50000 2.551835
60000 2.551879
70000 2.551870
80000 2.551861
90000 2.551870
100000 2.551873
200000 2.551874
300000 2.551869
400000 2.551859
500000 2.551859
600000 2.551857
700000 2.551853
800000 2.551856
900000 2.551852
1000000 2.551851


==> Z69.txt <==
S Z
1 2.552136
2 2.551900
3 2.551738
4 2.551624
5 2.551545
6 2.551489
7 2.551535
8 2.551482
9 2.551508
10 2.551467
20 2.551288
30 2.551332
40 2.551289
50 2.551299
60 2.551470
70 2.551424
80 2.551446
90 2.551408
100 2.551369
200 2.551607
300 2.552166
400 2.552115
500 2.552036
600 2.551986
700 2.551961
800 2.551933
900 2.551927
1000 2.551915
2000 2.551823
3000 2.552095
4000 2.552041
5000 2.552000
6000 2.551973
7000 2.552001
8000 2.551971
9000 2.552037
10000 2.552025
20000 2.551946
30000 2.551922
40000 2.551891
50000 2.551886
60000 2.551867
70000 2.551860
80000 2.551850
90000 2.551852
100000 2.551849
200000 2.551849
300000 2.551864
400000 2.551852
500000 2.551848
600000 2.551848
700000 2.551847
800000 2.551848
900000 2.551855
1000000 2.551857


==> ZS1.txt <==
S Z
1 2.500169
2 2.501147
3 2.502627
4 2.502314
5 2.502115
6 2.502122
7 2.502205
8 2.502155
9 2.502081
10 2.501975
20 2.501769
30 2.502130
40 2.502025
50 2.502271
60 2.502152
70 2.502702
80 2.502645
90 2.502576
100 2.502494
200 2.502510
300 2.502526
400 2.502889
500 2.502974
600 2.502943
700 2.503142
800 2.503104
900 2.503031
1000 2.502989
2000 2.502898
3000 2.502994
4000 2.502976
5000 2.503005
6000 2.502964
7000 2.502923
8000 2.502904
9000 2.502910
10000 2.502896
20000 2.502905
30000 2.502924
40000 2.502921
50000 2.502941
60000 2.502972
70000 2.502976
80000 2.502975
90000 2.502971
100000 2.502958
200000 2.502964
300000 2.502967
400000 2.502967
500000 2.502969
600000 2.502974
700000 2.502972
800000 2.502980
900000 2.502977
1000000 2.502974
2000000 2.502975
3000000 2.502972
4000000 2.502972
5000000 2.502971
6000000 2.502973
7000000 2.502972
8000000 2.502972
9000000 2.502974
10000000 2.502974


==> ZS2.txt <==
S Z
1 2.504753
2 2.504061
3 2.503660
4 2.503353
5 2.503127
6 2.502999
7 2.502838
8 2.502744
9 2.502627
10 2.502512
20 2.501958
30 2.502727
40 2.502603
50 2.502455
60 2.502391
70 2.502321
80 2.502344
90 2.502290
100 2.502219
200 2.501927
300 2.502447
400 2.502383
500 2.502395
600 2.502514
700 2.502514
800 2.502601
900 2.502568
1000 2.502737
2000 2.502928
3000 2.502941
4000 2.502966
5000 2.502946
6000 2.503006
7000 2.503020
8000 2.503000
9000 2.503003
10000 2.503001
20000 2.502995
30000 2.502978
40000 2.502981
50000 2.502986
60000 2.502987
70000 2.503004
80000 2.503006
90000 2.502998
100000 2.502999
200000 2.502998
300000 2.502985
400000 2.502995
500000 2.502996
600000 2.502991
700000 2.502984
800000 2.502982
900000 2.502985
1000000 2.502983
2000000 2.502982
3000000 2.502981
4000000 2.502978
5000000 2.502977
6000000 2.502974
7000000 2.502975
8000000 2.502974
9000000 2.502974
10000000 2.502975


==> ZS3.txt <==
S Z
1 2.502315
2 2.501586
3 2.501433
4 2.501178
5 2.501167
6 2.501044
7 2.501164
8 2.501430
9 2.501631
10 2.501612
20 2.503015
30 2.502741
40 2.502566
50 2.502465
60 2.502361
70 2.502437
80 2.502441
90 2.502346
100 2.502441
200 2.502425
300 2.502485
400 2.502427
500 2.502554
600 2.502579
700 2.502705
800 2.502679
900 2.502795
1000 2.502992
2000 2.502901
3000 2.502872
4000 2.502963
5000 2.502947
6000 2.502969
7000 2.502987
8000 2.502987
9000 2.502952
10000 2.502931
20000 2.502938
30000 2.502919
40000 2.502914
50000 2.502928
60000 2.502937
70000 2.502924
80000 2.502922
90000 2.502915
100000 2.502925
200000 2.502959
300000 2.502958
400000 2.502968
500000 2.502973
600000 2.502972
700000 2.502972
800000 2.502971
900000 2.502972
1000000 2.502972
2000000 2.502979
3000000 2.502977
4000000 2.502976
5000000 2.502976
6000000 2.502974
7000000 2.502978
8000000 2.502978
9000000 2.502977
10000000 2.502976


==> ZS4.txt <==
S Z
1 2.496630
2 2.499760
3 2.499991
4 2.500673
5 2.500693
6 2.500509
7 2.500381
8 2.500269
9 2.501247
10 2.501356
20 2.502137
30 2.502578
40 2.502824
50 2.502785
60 2.502667
70 2.502830
80 2.502893
90 2.502882
100 2.502940
200 2.502731
300 2.502885
400 2.503259
500 2.503270
600 2.503277
700 2.503263
800 2.503186
900 2.503158
1000 2.503154
2000 2.503220
3000 2.503100
4000 2.503032
5000 2.503131
6000 2.503093
7000 2.503074
8000 2.503065
9000 2.503083
10000 2.503053
20000 2.503004
30000 2.502994
40000 2.502958
50000 2.502949
60000 2.502944
70000 2.502970
80000 2.502960
90000 2.502967
100000 2.502964
200000 2.502965
300000 2.502968
400000 2.502980
500000 2.502979
600000 2.502991
700000 2.502987
800000 2.502990
900000 2.502983
1000000 2.502979
2000000 2.502977
3000000 2.502977
4000000 2.502976
5000000 2.502977
6000000 2.502977
7000000 2.502974
8000000 2.502975
9000000 2.502974
10000000 2.502974


==> ZS5.txt <==
S Z
1 2.497327
2 2.497854
3 2.500571
4 2.501355
5 2.501328
6 2.501291
7 2.501279
8 2.501520
9 2.501461
10 2.501501
20 2.501868
30 2.501999
40 2.501998
50 2.502762
60 2.502618
70 2.502575
80 2.502548
90 2.502635
100 2.502649
200 2.502856
300 2.503003
400 2.503034
500 2.503019
600 2.503040
700 2.503027
800 2.503083
900 2.503116
1000 2.503049
2000 2.502946
3000 2.502914
4000 2.503003
5000 2.503034
6000 2.503022
7000 2.503010
8000 2.503005
9000 2.502976
10000 2.502958
20000 2.502935
30000 2.502980
40000 2.502969
50000 2.502957
60000 2.502970
70000 2.502956
80000 2.502948
90000 2.502950
100000 2.502949
200000 2.502978
300000 2.502981
400000 2.502978
500000 2.502975
600000 2.502977
700000 2.502979
800000 2.502976
900000 2.502976
1000000 2.502979
2000000 2.502975
3000000 2.502972
4000000 2.502977
5000000 2.502977
6000000 2.502975
7000000 2.502974
8000000 2.502975
9000000 2.502973
10000000 2.502974


==> ZU1.txt <==
S Z
1 2.489119
2 2.496072
3 2.496914
4 2.496597
5 2.496357
6 2.496155
7 2.496003
8 2.498186
9 2.498055
10 2.497938
20 2.498694
30 2.501350
40 2.502260
50 2.502023
60 2.501823
70 2.501670
80 2.501546
90 2.501434
100 2.501506
200 2.501782
300 2.501475
400 2.501930
500 2.501769
600 2.501620
700 2.502129
800 2.501992
900 2.501910
1000 2.501806
2000 2.501763
3000 2.502611
4000 2.502861
5000 2.502772
6000 2.502642
7000 2.502549
8000 2.502457
9000 2.502406
10000 2.502339
20000 2.503705
30000 2.503358
40000 2.503232
50000 2.503114
60000 2.503082
70000 2.502994
80000 2.502934
90000 2.502875
100000 2.502836
200000 2.502973
300000 2.503343
400000 2.503211
500000 2.503118
600000 2.503060
700000 2.503089
800000 2.503027
900000 2.502966
1000000 2.503000
2000000 2.502877
3000000 2.502917
4000000 2.502865
5000000 2.502877
6000000 2.502838
7000000 2.502842
8000000 2.502856
9000000 2.502870
10000000 2.502888


==> ZU2.txt <==
S Z
1 2.498397
2 2.497639
3 2.498425
4 2.498113
5 2.497911
6 2.497997
7 2.498562
8 2.498426
9 2.498701
10 2.498595
20 2.499783
30 2.499982
40 2.499850
50 2.499616
60 2.499428
70 2.499401
80 2.499266
90 2.499146
100 2.499035
200 2.501888
300 2.501584
400 2.501287
500 2.501414
600 2.501278
700 2.501157
800 2.501111
900 2.501574
1000 2.501479
2000 2.501427
3000 2.502034
4000 2.501899
5000 2.502505
6000 2.502450
7000 2.502368
8000 2.502259
9000 2.502195
10000 2.502154
20000 2.502870
30000 2.502718
40000 2.502621
50000 2.502521
60000 2.502435
70000 2.502349
80000 2.502335
90000 2.502397
100000 2.502918
200000 2.502992
300000 2.503029
400000 2.502970
500000 2.502887
600000 2.502812
700000 2.502758
800000 2.503105
900000 2.503058
1000000 2.503030
2000000 2.502866
3000000 2.502839
4000000 2.502825
5000000 2.502812
6000000 2.502821
7000000 2.502805
8000000 2.502817
9000000 2.502804
10000000 2.502807


==> ZU3.txt <==
S Z
1 2.487268
2 2.490498
3 2.495751
4 2.495571
5 2.495491
6 2.496588
7 2.496436
8 2.496292
9 2.496177
10 2.496064
20 2.497305
30 2.498758
40 2.499083
50 2.498884
60 2.498726
70 2.498870
80 2.498748
90 2.498660
100 2.499823
200 2.501534
300 2.501487
400 2.501457
500 2.501420
600 2.501234
700 2.501089
800 2.501018
900 2.500897
1000 2.500934
2000 2.501105
3000 2.501504
4000 2.501410
5000 2.501554
6000 2.501590
7000 2.503041
8000 2.502923
9000 2.502826
10000 2.502735
20000 2.502819
30000 2.502634
40000 2.502524
50000 2.502709
60000 2.502667
70000 2.502594
80000 2.502618
90000 2.502588
100000 2.502689
200000 2.502841
300000 2.502724
400000 2.502695
500000 2.502852
600000 2.502816
700000 2.503763
800000 2.503668
900000 2.503624
1000000 2.503555
2000000 2.503340
3000000 2.503153
4000000 2.503087
5000000 2.503033
6000000 2.503083
7000000 2.503044
8000000 2.503028
9000000 2.502992
10000000 2.502992


==> ZU4.txt <==
S Z
1 2.492123
2 2.492396
3 2.492581
4 2.502825
5 2.502577
6 2.502375
7 2.502204
8 2.502056
9 2.501925
10 2.501808
20 2.501072
30 2.500636
40 2.500447
50 2.500263
60 2.500159
70 2.500204
80 2.500653
90 2.500525
100 2.500430
200 2.499834
300 2.500048
400 2.502696
500 2.502511
600 2.502327
700 2.502359
800 2.502246
900 2.502150
1000 2.502062
2000 2.502299
3000 2.502727
4000 2.502620
5000 2.502534
6000 2.502402
7000 2.502336
8000 2.502360
9000 2.502606
10000 2.502538
20000 2.502768
30000 2.502659
40000 2.502528
50000 2.502755
60000 2.502680
70000 2.502611
80000 2.502595
90000 2.502628
100000 2.502615
200000 2.502781
300000 2.502688
400000 2.502684
500000 2.503356
600000 2.503252
700000 2.503185
800000 2.503136
900000 2.503086
1000000 2.503043
2000000 2.502873
3000000 2.502797
4000000 2.502781
5000000 2.502775
6000000 2.502783
7000000 2.502770
8000000 2.502768
9000000 2.502773
10000000 2.502774


==> ZU5.txt <==
S Z
1 2.502119
2 2.501349
3 2.500977
4 2.500731
5 2.500485
6 2.500285
7 2.500114
8 2.500962
9 2.500833
10 2.500719
20 2.500067
30 2.499864
40 2.499670
50 2.499580
60 2.499391
70 2.499310
80 2.499288
90 2.499214
100 2.499138
200 2.499740
300 2.502007
400 2.502096
500 2.502056
600 2.502038
700 2.501920
800 2.502076
900 2.502132
1000 2.502175
2000 2.502547
3000 2.502341
4000 2.502161
5000 2.502107
6000 2.502176
7000 2.502117
8000 2.502023
9000 2.502157
10000 2.502110
20000 2.502194
30000 2.502363
40000 2.502516
50000 2.502540
60000 2.502500
70000 2.502481
80000 2.502488
90000 2.502528
100000 2.502884
200000 2.502975
300000 2.503099
400000 2.503074
500000 2.502963
600000 2.502899
700000 2.502865
800000 2.503046
900000 2.502992
1000000 2.502955
2000000 2.502809
3000000 2.502833
4000000 2.502931
5000000 2.502885
6000000 2.502850
7000000 2.502842
8000000 2.502893
9000000 2.502904
10000000 2.502889

